Vibrationally excited HC3N emission in NGC1068: Tracing the recent star formation in the starburst ring

Using ALMA data, we have studied the HC$_3$N and continuum emission in the starburst ring (SB ring) and the circumnuclear disc (CND) of the SB/AGN composite galaxy NGC 1068. We have detected emission from vibrationally excited HC$_3$N (HC$_3$N*) only towards one star-forming region of the SB ring. Remarkably, HC$_3$N* was not detected towards the CND despite its large HC$_3$N $v=0$ column density. From LTE and non-LTE modelling of HC$_3$N*, we obtained a dust temperature of $ T_\text{dust} \sim 250$ K and a density of $n_{\text{H}_2}=6\times10^5$ cm$^{-3}$ for this star-forming region. The estimated IR luminosity of $5.8\times10^8$ L$_\odot$ is typical of proto-Super Star Clusters (proto-SSC) observed in the SB galaxy NGC 253. We use the continuum emissions at $147$ GHz and $350$ GHz, along with CO and Pa $\alpha$, to estimate the ages of other $14$ SSCs in the SB ring. We find the youngest SSCs to be associated with the region connecting the nuclear bar with the SB ring, supporting the scenario of sequential star formation. For the CND, our analysis yields $T_\text{dust} \leqslant 100$ K and $n_{\text{H}_2}\sim(3-6)\times10^5$cm$^{-3}$. The very different dust temperatures found for the CND and the proto-SSC indicates that, while the dust in the proto-SSC is being efficiently heated from the inside by the radiation from massive proto-stars, the CND is being heated externally by the AGN, which in the IR optically thin case can only heat the dust to $56$ K. We discuss the implications of the non-detection of HC$_3$N* near the luminous AGN in NGC 1068 on the interpretation of the HC$_3$N* emission observed in the SB/AGN composite galaxies NGC 4418 and Arp 220.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
